Is the Syracuse falling time bounded by 12?

Let $T \colon \mathbb{N} \to \mathbb{N}$ denote the $3x+1$ function, where $T(n)=n/2$ if $n$ is even, $T(n)=(3n+1)/2$ if $n$ is odd. As an accelerated version of $T$, we define a jump at $n \ge 1$ by jp$(n) = T^{(\ell)}(n)$, where $\ell$ is the number of digits of $n$ in base 2. We present computational and heuristic evidence leading to surprising conjectures. The boldest one, inspired by the study of $2^{\ell}-1$ for $\ell \le 500000$, states that for any $n \ge 2^{500}$, at most four jumps starting from $n$ are needed to fall below $n$, a strong form of the Collatz conjecture.

==> datas/histo_24_50_persistent.csv <==
l,a,b,c
24,0,0.747167467487377,0.252832532512623
25,0.0947602946461908,0.68448361894194,0.22075608641187
26,0.231165010939316,0.567692903576999,0.201142085483685
27,0.139396017181879,0.66679882825449,0.193805154563631
28,0.257707026983645,0.584567495751637,0.157725477264718
29,0.169671489038003,0.677540010503139,0.152788500458858
30,0.27700343663746,0.584051934706069,0.138944628656471
31,0.391429364647342,0.493596814687645,0.114973820665013
32,0.29203875278717,0.584500665278752,0.123460581934078
33,0.397439738623199,0.498111974395982,0.104448286980819
34,0.500955101235558,0.411302444405988,0.0877424543584536
35,0.402580834271659,0.504451138827788,0.0929680269005534
36,0.499678728483396,0.422125127833896,0.0781961436827088
37,0.407035084267188,0.512702161413761,0.0802627543190506
38,0.498788712587339,0.430475994667588,0.0707352927450731
39,0.585340470041186,0.35607991215289,0.0585796178059238
40,0.498137952422997,0.437978828852376,0.0638832187246268
41,0.580938790538277,0.365723793760057,0.0533374157016663
42,0.656631673745199,0.299685345342763,0.0436829809120377
43,0.577147362924641,0.377243142277723,0.0456094947976352
44,0.650368623336418,0.310780207635546,0.0388511690280355
45,0.715755788569485,0.249430794576964,0.0348134168535514
46,0.644797182017074,0.3191210507384,0.0360817672445262
47,0.708680035856392,0.262168259124181,0.0291517050194278
48,0.639798920301185,0.328785349896761,0.0314157298020543
49,0.70224930185827,0.270162019712069,0.0275886784296612
50,0.757462745443954,0.219326327528029,0.0232109270280171


==> datas/histo_40.csv <==
l,a,b,c
2,0,1,0
3,0.5,0,0.5
4,0.25,0.75,0
5,0.75,0,0.25
6,0.375,0.375,0.25
7,0.5625,0.125,0.3125
8,0.75,0.109375,0.140625
9,0.6171875,0.21875,0.1640625
10,0.75,0.1875,0.0625
11,0.626953125,0.283203125,0.08984375
12,0.7275390625,0.18359375,0.0888671875
13,0.81005859375,0.1240234375,0.06591796875
14,0.70947265625,0.2021484375,0.08837890625
15,0.7889404296875,0.14794921875,0.0631103515625
16,0.84930419921875,0.1044921875,0.04620361328125
17,0.773193359375,0.170867919921875,0.055938720703125
18,0.833724975585938,0.120819091796875,0.045455932617188
19,0.759231567382813,0.183891296386719,0.056877136230469
20,0.820259094238281,0.137046813964844,0.042694091796875
21,0.868331909179688,0.10185432434082,0.029813766479492
22,0.808406829833984,0.155296325683594,0.036296844482422
23,0.856931209564209,0.111937999725342,0.031130790710449
24,0.895015001296997,0.080350875854492,0.024634122848511
25,0.846263647079468,0.126011610031128,0.027724742889404
26,0.885230123996735,0.092706263065338,0.022063612937927
27,0.915680199861527,0.065487653017044,0.01883214712143
28,0.876095175743103,0.102019682526588,0.021885141730309
29,0.907520815730095,0.076501898467541,0.015977285802364
30,0.867530971765518,0.113877043128014,0.018591985106468
31,0.899754703044891,0.084990754723549,0.01525454223156
32,0.925192364491522,0.063251321204007,0.011556314304471
33,0.892337737139314,0.093116849660874,0.014545413199812
34,0.918621599441394,0.069847985869274,0.011530414689332
35,0.939274747041054,0.051668088068254,0.009057164890692
36,0.912267209321726,0.077214202552568,0.010518588125706
37,0.933750633208547,0.057725931692403,0.00852343509905
38,0.906129256109125,0.083819654086256,0.01005108980462
39,0.928346761975263,0.063487782164884,0.008165455859853
40,0.945935519506747,0.047756723102793,0.006307757390459


==> datas/histo_40_mod_1.csv <==
l,a,b,c
2,0,1,0
3,1,0,0
4,0.5,0.5,0
5,1,0,0
6,0.5,0.375,0.125
7,0.75,0.0625,0.1875
8,0.84375,0.09375,0.0625
9,0.765625,0.125,0.109375
10,0.8359375,0.140625,0.0234375
11,0.7578125,0.1875,0.0546875
12,0.833984375,0.11328125,0.052734375
13,0.892578125,0.0712890625,0.0361328125
14,0.80615234375,0.1416015625,0.05224609375
15,0.86865234375,0.095703125,0.03564453125
16,0.910400390625,0.062744140625,0.02685546875
17,0.84967041015625,0.11566162109375,0.03466796875
18,0.89459228515625,0.0780029296875,0.02740478515625
19,0.833755493164063,0.130386352539063,0.035858154296875
20,0.881439208984375,0.0924301147460938,0.0261306762695312
21,0.916431427001953,0.0657272338867188,0.0178413391113281
22,0.868326187133789,0.108648300170898,0.0230255126953125
23,0.905387878417969,0.0756740570068359,0.0189380645751953
24,0.933072566986084,0.0519218444824219,0.0150055885314941
25,0.89493727684021,0.0873899459838867,0.0176727771759033
26,0.924242615699768,0.0621131658554077,0.0136442184448242
27,0.946149349212647,0.0424043536186218,0.0114462971687317
28,0.915683805942535,0.0702484548091888,0.0140677392482758
29,0.938958093523979,0.0510562211275101,0.00998568534851074
30,0.90753298997879,0.0802316665649414,0.0122353434562683
31,0.931971587240696,0.058258693665266,0.00976971909403801
32,0.950627999380231,0.0421731863170862,0.00719881430268288
33,0.925192976370454,0.0652894945815206,0.00951752904802561
34,0.944907865021378,0.047686948440969,0.00740518653765321
35,0.95992834912613,0.0343733171466738,0.00569833372719586
36,0.939275379874744,0.0539064850891009,0.00681813503615558
37,0.955234100227244,0.0393033918808214,0.00546250789193437
38,0.933751133998157,0.0595273885992356,0.00672147740260698
39,0.950564126760582,0.0441010361537337,0.00533483708568383
40,0.963524401922768,0.0324428507519769,0.0040327473252546


==> datas/histo_40_mod_3.csv <==
l,a,b,c
3,0,0,1
4,0,1,0
5,0.5,0,0.5
6,0.25,0.375,0.375
7,0.375,0.1875,0.4375
8,0.65625,0.125,0.21875
9,0.46875,0.3125,0.21875
10,0.6640625,0.234375,0.1015625
11,0.49609375,0.37890625,0.125
12,0.62109375,0.25390625,0.125
13,0.7275390625,0.1767578125,0.095703125
14,0.61279296875,0.2626953125,0.12451171875
15,0.709228515625,0.2001953125,0.090576171875
16,0.7882080078125,0.146240234375,0.0655517578125
17,0.69671630859375,0.22607421875,0.07720947265625
18,0.772857666015625,0.16363525390625,0.063507080078125
19,0.684707641601563,0.237396240234375,0.0778961181640625
20,0.759078979492188,0.181663513183594,0.0592575073242188
21,0.820232391357422,0.137981414794922,0.0417861938476563
22,0.74848747253418,0.201944351196289,0.0495681762695313
23,0.808474540710449,0.148201942443848,0.0433235168457031
24,0.85695743560791,0.108779907226563,0.0342626571655273
25,0.797590017318726,0.164633274078369,0.0377767086029053
26,0.846217632293701,0.123299360275269,0.0304830074310303
27,0.885211050510407,0.0885709524154663,0.0262179970741272
28,0.836506545543671,0.133790910243988,0.0297025442123413
29,0.876083537936211,0.101947575807571,0.021968886256218
30,0.827528953552246,0.147522419691086,0.0249486267566681
31,0.867537818849087,0.111722815781832,0.0207393653690815
32,0.899756729602814,0.0843294560909271,0.0159138143062592
33,0.859482497908175,0.120944204740226,0.0195732973515987
34,0.892335333861411,0.0920090232975781,0.0156556428410113
35,0.918621144955978,0.0689628589898348,0.0124159960541874
36,0.885259038768709,0.100521920016035,0.0142190412152559
37,0.912267166189849,0.0761484715039842,0.0115843623061664
38,0.878507378220093,0.108111919573275,0.0133807022066321
39,0.906129397189943,0.0828745281760348,0.0109960746340221
40,0.928346637090726,0.0630705954536097,0.008582767455664

